Low Background Micromegas in CAST

Solar axions could be converted into x-rays inside the strong magnetic field of an axion helioscope, triggering the detection of this elusive particle. Low background x-ray detectors are an essential component for the sensitivity of these searches. We report on the latest developments of the Micromegas detectors for the CERN Axion Solar Telescope (CAST), including technological pathfinder activities for the future International Axion Observatory (IAXO). The use of low background techniques and the application of discrimination algorithms based on the high granularity of the readout have led to background levels below 10$^{-6}$ counts/keV/cm$^2$/s, more than a factor 100 lower than the first generation of Micromegas detectors. The best levels achieved at the Canfranc Underground Laboratory (LSC) are as low as 10$^{-7}$ counts/keV/cm$^2$/s, showing good prospects for the application of this technology in IAXO. The current background model, based on underground and surface measurements, is presented, as well as the strategies to further reduce the background level. Finally, we will describe the R&D paths to achieve sub-keV energy thresholds, which could broaden the physics case of axion helioscopes.

==> abstract.txt <==
Abstract Javi LTPC-2014, Paris:

Axion helioscopes aim to the detection of solar axions by their conversion into x-rays in the presence of high laboratory magnetic fields. The use of low background x-ray detectors is an essential component contributing to the sensitivity of these searches. In this work, we review the latest developments on the Micromegas detectors of the CERN Axion Solar Telescope (CAST), including pathfinder activities for the future International Axion Observatory (IAXO). The use of low background techniques and the application of discrimination algorithms based on the high granularity of the readout have led to background levels below 10^-6 counts/keV/cm2/s in the current CAST setup, more than a factor 100 lower than the first generation of Micromegas detectors. We describe the current background model of the detectors, based on in-situ measurements at CAST, Geant4 simulations, and surface and underground measurements. The best levels achieved at the Canfranc Underground Laboratory (LSC) are as low as 10-7 counts/keV/cm2/s, showing good propects for the application of the technology in IAXO. Finally, we will describe the R&D for further reducing the background levels both at surface and underground, and achieve sub-keV energy thresholds, which could enlarge the physics case of axion helioscopes.

Detailed Outline:

1. Solar axion detection by an helioscope.
2. CAST description.
3. IAXO description (??) Referencing Esther talk.
4. Micromegas in CAST: description and features.
5. Micromegas for axion searches: Low background techniques, discrimination, properties.
6. Micromegas & XRT in CAST.
7. Current background level and evolution.
7. Background model.
8. R&D on background reduction.
9. R&D on lowering energy threshold.
10. Conclusions.


